Premonition Net, A Multi-Timeline Transformer Network Architecture Towards Strawberry Tabletop Yield Forecasting

Yield forecasting is a critical first step necessary for yield optimisation, with important consequences for the broader food supply chain, procurement, price-negotiation, logistics, and supply. However yield forecasting is notoriously difficult, and oft-inaccurate. Premonition Net is a multi-timeline, time sequence ingesting approach towards processing the past, the present, and premonitions of the future. We show how this structure combined with transformers attains critical yield forecasting proficiency towards improving food security, lowering prices, and reducing waste. We find data availability to be a continued difficulty however using our premonition network and our own collected data we attain yield forecasts 3 weeks ahead with a a testing set RMSE loss of ~0.08 across our latest season.

==> conflicts.txt <==
The authors declare no conflict of interest.

==> docker-compose.yml <==
# @Author: archer
# @Date:   2019-09-13T12:52:06+01:00
# @Last modified by:   archer
# @Last modified time: 2020-11-10T15:55:47+00:00

version: "3.6" # docker on raspberry pi 4 compatibl version = <=3.6

services:

  docker_presentation:
    build:
      context: .
      dockerfile: Dockerfile
    image: docker_latex_image
    container_name: docker_latex_container
    volumes:
      - ./builds:/latex-src/builds:rw
    # command:
    #   - "ls"
    #   - "-al"


==> highlights.txt <==

- We show how multiple timelines can be ingested with transformer networks to attain excellent (0.08 RMSE) performance in yield forecasting 3 weeks ahead
- We highlight how current practices in the strawberry industry make it difficult to apply and compare new advanced machine learning techniques
- We show how we can contextualise the past, the present and the premonition for the future to inform the neural network about the distribution of the data, the current performance of the strawberries, and the expected mitigating factors for outcome yields
